The Evolution of Gamma-ray Burst Jet Opening Angle through Cosmic Time

Jet opening angles of long gamma-ray bursts (lGRBs) appear to evolve in cosmic time, with lGRBs at higher redshifts being on average more narrowly beamed than those at lower redshifts. We examine the nature of this anti-correlation in the context of collimation by the progenitor stellar envelope. First, we show that the data indicate a strong correlation between gamma-ray luminosity and jet opening angle, and suggest this is a natural selection effect - only the most luminous GRBs are able to successfully launch jets with large opening angles. Then, by considering progenitor properties expected to evolve through cosmic time, we show that denser stars lead to more collimated jets; we argue that the apparent anti-correlation between opening angle and redshift can be accounted for if lGRB massive star progenitors at high redshifts have higher average density compared to those at lower redshifts. This may be viable for an evolving IMF - under the assumption that average density scales directly with mass, this relationship is consistent with the form of the IMF mass evolution suggested in the literature. The jet angle-redshift anti-correlation may also be explained if the lGRB progenitor population is dominated by massive stars at high redshift, while lower redshift lGRBs allow for a greater diversity of progenitor systems (that may fail to collimate the jet as acutely). Overall, however, we find both the jet angle-redshift anti-correlation and jet angle-luminosity correlation are consistent with the conditions of jet launch through, and collimation by, the envelope of a massive star progenitor.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
